A Probabilistic-Logic based Commonsense Representation Framework for Modelling Inferences with Multiple Antecedents and Varying Likelihoods

Commonsense knowledge-graphs (CKGs) are important resources towards building machines that can 'reason' on text or environmental inputs and make inferences beyond perception. While current CKGs encode world knowledge for a large number of concepts and have been effectively utilized for incorporating commonsense in neural models, they primarily encode declarative or single-condition inferential knowledge and assume all conceptual beliefs to have the same likelihood. Further, these CKGs utilize a limited set of relations shared across concepts and lack a coherent knowledge organization structure resulting in redundancies as well as sparsity across the larger knowledge graph. Consequently, today's CKGs, while useful for a first level of reasoning, do not adequately capture deeper human-level commonsense inferences which can be more nuanced and influenced by multiple contextual or situational factors. Accordingly, in this work, we study how commonsense knowledge can be better represented by -- (i) utilizing a probabilistic logic representation scheme to model composite inferential knowledge and represent conceptual beliefs with varying likelihoods and (ii) incorporating a hierarchical conceptual ontology to identify salient concept-relevant relations and organize beliefs at different conceptual levels. Our resulting knowledge representation framework can encode a wider variety of world knowledge and represent beliefs flexibly using grounded concepts as well as free-text phrases. As a result, the framework can be utilized as both a traditional free-text knowledge graph and a grounded logic-based inference system more suitable for neuro-symbolic applications. We describe how we extend the PrimeNet knowledge base with our framework through crowd-sourcing and expert-annotation, and demonstrate its application for more interpretable passage-based semantic parsing and question answering.

==> 7_sample_programs.txt <==
%%Higher-order vegetarian
%isa(X,X).
0.6::used_for(X,storage):- isa(X, container).
isa(bowl, container).
has_name(bowl, "bowl").

isa(X, veg):- isa(X, animal),prefers(X, theme(E,F)), isa(E,eat), agent(E,X), not(made_of(F,animal)).
prefers(X, theme(E,F)):- isa(X, animal), isa(X,vegetarian), isa(E,eat), isa(F, food), agent(E,X), not(made_of(F,animal)).
0.7::can(X, E, Y):- isa(X,animal), isa(Y, food), isa(E,eat).
made_of(X,Z):-made_of(X,Y),made_of(Y,Z).


isa(person1,animal).
isa(person2, animal).
isa(person1, vegetarian).
isa(meat, food).
isa(shawarma,food).
isa(pizza,food).
isa(tofu, food).
made_of(shawarma, meat).
made_of(meat, animal).
0.5::made_of(pizza, meat).
isa(p1_eat,eat).
agent(p1_eat,person1).
isa(p2_eat,eat).
agent(p2_eat,person2).



query(prefers(person1,theme(p1_eat,Y))).
query(can(person1,p1_eat,Y)).



%%Higher-order BUY
can(X,buy,Z):-owns(X,C), owns(A,Z), wants(A,C), believes(A,value(C,VC)), believes(A,value(Z,VZ)),  VC>=VZ.

%more_than_
wants(X,Y):-wants(X,Z),isa(Y,Z).
wants(alice, car).
wants(alice, food).

owns(alice, alice_house).


owns(bob, bobs_car).
owns(emma, emmas_car).
isa(bobs_car, car).
isa(emmas_car, car).

believes(alice, value(alice_house,100000)).
believes(alice, value(bobs_car, 80000)).
believes(alice, value(emmas_car, 150000)).

%believes(alice, value(alice_house, 50000)).
query(can(john, buy, alice_house)).
query(can(emma, buy, alice_house)).


trait(X,"nice"):-helps(X,Y),believes(X,state(Y,"sad")).

%state(a1,"sad").
believes(a2,state(a1,"sad")).
helps(a2,a1).

query(trait(a2,Y)).



1. Temporal point determination
% Probabilistic facts:
%0.5::heads1.
%0.6::heads2.
isa(t_g,x,person).
0.6::isa(t2,x,person2, specific).
%0.5::isa(x,animal).
isa(T,X,Y):-isa(t_g,X,Y),not(isa(T,X,_,specific)).
isa(T,X,Y):-isa(T,X,Y,specific). 
% Rules:
twoHeads :- heads1, heads2.

% Queries:
query(isa(t2,x,_)).
%query(heads2).
%query(twoHeads).


% Probabilistic facts:
(0.5:: instrument(E1,cutlery); 0.4::instrument(E1, hand); 0.1::instrument(E1, unkwn)):- isa(E1,eat), agent(E1,X), isa(X,human).
0.9:: instrument(E1,cutlery):- isa(E1,eat), agent(E1,X), isa(X,human), location(E1, fine_dine).
0.9:: instrument(E1,mouth):- isa(E1,eat), agent(E1,X),(isa(X,cat); isa(X,dog)).

isa(eat1,eat).
agent(eat1, bob).
isa(bob, dog).
location(eat1,fine_dine).
location(a,a).
% Queries:
query(instrument(eat1,X)).
%query(heads2).
%query(twoHeads).


%%%
